Reinforcement Learning for Combinatorial Optimization: A Survey

Many traditional algorithms for solving combinatorial optimization problems involve using hand-crafted heuristics that sequentially construct a solution. Such heuristics are designed by domain experts and may often be suboptimal due to the hard nature of the problems. Reinforcement learning (RL) proposes a good alternative to automate the search of these heuristics by training an agent in a supervised or self-supervised manner. In this survey, we explore the recent advancements of applying RL frameworks to hard combinatorial problems. Our survey provides the necessary background for operations research and machine learning communities and showcases the works that are moving the field forward. We juxtapose recently proposed RL methods, laying out the timeline of the improvements for each problem, as well as we make a comparison with traditional algorithms, indicating that RL models can become a promising direction for solving combinatorial problems.

==> diagr_rl_methods.tikz <==
\begin{tikzpicture}[
  level 1/.style={sibling distance=40mm},
  edge from parent/.style={->,draw},
  >=latex]

% root of the the initial tree, level 1
\node[root] {Types of RL methods}
% The first level, as children of the initial tree
  child {node[level 2] (c1) {Model-free} 
    child {node[level 2] (c11) {Value-based} } 
    child {node[level 2] (c12) {Policy-based} }}
  child {node[level 2, xshift=50pt] (c2) {Model-based} child {node[level 5] (c21) {MCTS}}};
%   child {node[level 4, xshift=50pt] (c3) {Hierarchical RL}};
% The second level, relatively positioned nodes
 \begin{scope}[every node/.style={level 3}]
 \node [below of = c11] (c111) {DQN};


%  \node [level 5, below of = c2] (c21) {MCTS};
 \node [below of = c21] (c22) {AlphaZero};
 \node [below of = c22] (c23) {MuZero};

 \node [below of = c12] (c121) {PPO};
 \node [below of = c121] (c122) {REINFORCE};
 %\node [below of = c122, xshift=-55pt] (c123) {A2C/A3C} child {node [below of = c123] (c124) {DDPG}};
 \node [below of = c122, xshift=-55pt] (c123) {A2C/A3C};
 \node [below of = c123] (c124) {DDPG};
%  \node [below of = c123] (c124) {DDPG};
 \end{scope}

% % lines from each level 1 node to every one of its "children"
\foreach \value in {1}
  \draw[->] (c11.185) |- (c11\value.west);
  
\draw[->] (c11.185) |- (c124.west);
\draw[->] (c11.185) |- (c123.west);
% \draw[->] (c11.185) |- (c124.west);

 \foreach \value in {1,...,4}
   \draw[->] (c12.3) |- (c12\value.east);

%   \draw[->] (c2.100) |- (c21.west);
  \foreach \value in {2,3}
   \draw[->] (c21.3) |- (c2\value.east);
 
\end{tikzpicture}
